Parallel Constraint-Driven Inductive Logic Programming

Multi-core machines are ubiquitous. However, most inductive logic programming (ILP) approaches use only a single core, which severely limits their scalability. To address this limitation, we introduce parallel techniques based on constraint-driven ILP where the goal is to accumulate constraints to restrict the hypothesis space. Our experiments on two domains (program synthesis and inductive general game playing) show that (i) parallelisation can substantially reduce learning times, and (ii) worker communication (i.e. sharing constraints) is important for good performance.

==> data/dropk-dac_comm.csv <==
workers,time,error
1,93.07826477885246,4.673490292471974
2,63.44614496268332,16.927662871128607
4,60.33957780823111,23.18707428126947
6,86.76289492845535,10.106766126685365
8,94.65764532573522,43.25151515928594
10,96.76955242492258,45.3704599428454


==> data/dropk-default_popper.csv <==
workers,time,error
1,67.92911764793098,3.5812841395874586
2,64.8821686450392,3.050374026761056
4,57.86389256976545,3.35213054125298
6,57.838087970390916,6.14780684051462
8,53.72849400565028,7.579381718850435
10,52.77677480243146,4.693193082579859


==> data/dropk-parallel_clingo.csv <==
workers,time,error
1,67.77296679839492,3.326468071768396
2,63.25011071898043,4.137678289242784
4,58.507687957212326,4.905563969108044
6,56.22060908861458,4.39657238857997
8,54.756493623927234,5.5066358382784175
10,54.07651147432625,6.230030162261905


==> data/dropk-portfolio.csv <==
workers,time,error
1,86.65716870203615,7.414677449088883
2,81.03037707470358,2.6217912403792134
4,57.40054503753781,10.940481620661094
6,66.4238890055567,10.252623111920691
8,66.31654584854842,13.03826146346682
10,58.727018208429214,5.938106064044661


==> data/dropk-portfolio_comm.csv <==
workers,time,error
1,91.2257780034095,4.275926896872464
2,50.37093380950391,10.248161617990034
4,24.10646182373166,2.8022437644555027
6,22.81277107857168,4.42414722723104
8,18.119611057639123,3.0628474208194016
10,15.008008555322885,1.614722437243314


==> data/filter-dac_comm.csv <==
workers,time,error
1,154.43566491492092,3.1951945072603114
2,71.14377392567694,19.497170049769142
4,56.11868995241821,17.337570274303793
6,32.11694302037358,10.953601243017717
8,33.82594275288284,7.708397570626789
10,42.54068377092481,15.31493699232246


==> data/filter-default_popper.csv <==
workers,time,error
1,152.55875994823873,9.488348737657601
2,153.1251972746104,3.8885555307758843
4,145.5346172247082,5.6128654627680845
6,142.20076838321984,4.149612772930115
8,139.09228011518718,3.8060453022118352
10,138.48394826166333,6.872631275402352


==> data/filter-parallel_clingo.csv <==
workers,time,error
1,155.91679934524,8.180994224354263
2,153.22473057769238,10.19450713496259
4,145.9068662147969,3.126318668169785
6,142.49632837027312,6.675403477941443
8,141.4804505392909,5.7483831044616265
10,135.97890292741357,3.754230290859557


==> data/filter-portfolio.csv <==
workers,time,error
1,150.69163243360816,9.140541595567582
2,143.18941265121103,9.968817473063403
4,136.02184341847897,8.710410987992583
6,133.24548505917193,10.386913982132105
8,121.27634443119169,11.366372847213322
10,124.44066227339208,11.994606374374342


==> data/filter-portfolio_comm.csv <==
workers,time,error
1,153.62415068335832,10.440074651116097
2,82.08551414012909,2.8648147336498475
4,43.65412745401263,2.2799483837592116
6,33.023591962456706,1.3348062728437078
8,24.72460812292993,1.539581008920369
10,22.159287906065583,0.4790212697101725


==> data/find-dupl-dac_comm.csv <==
workers,time,error
1,261.4374098174274,33.22755821661618
2,193.8753308214247,80.6405065755921
4,15.535943972319364,14.067764434612949
6,9.446008572354913,14.851617389152048
8,2.2583668034523727,1.1242074293873758
10,10.382692896947265,12.340499793560587


==> data/find-dupl-default_popper.csv <==
workers,time,error
1,290.39900835752485,11.753409118222404
2,270.88461028300225,14.27521997719226
4,242.3272045530379,8.288902778120718
6,241.1614768665284,16.31701594370558
8,229.90906424075365,14.95928830793354
10,213.32336929403246,14.904271698617956


==> data/find-dupl-parallel_clingo.csv <==
workers,time,error
1,284.63477896265687,16.700395690031275
2,265.41715403348206,28.07252367798685
4,228.9574174851179,19.655149581891887
6,235.10690976455808,13.227811391632464
8,235.76980863548815,9.136888041231504
10,213.4554415680468,15.723983483594697


==> data/find-dupl-portfolio.csv <==
workers,time,error
1,231.31023421697319,22.951675684707286
2,289.53883373998104,21.096378806705832
4,209.62963088490068,33.49528564774754
6,204.10134928785266,22.304714567566904
8,243.04626565724612,41.32342723967091
10,225.6177350781858,30.49238921250071


==> data/find-dupl-portfolio_comm.csv <==
workers,time,error
1,244.64841908626258,34.88801725727883
2,186.2004094019532,72.07643455378883
4,75.01008713170886,10.478082983096892
6,62.04710244163871,7.495533368149054
8,64.2569639377296,20.518775020072635
10,89.18410499766469,27.246947114481955


==> data/iggp-minimal-decay-dac_comm.csv <==
workers,time,error
1,248.9173092648387,15.26023670772402
2,84.04281568452716,55.39820454339106
4,48.47782424204051,30.44495280695079
6,38.79979247935116,30.900095786956623
8,5.247169874235988,5.411421831799611
10,5.439192506670952,6.1887235945977785


==> data/iggp-minimal-decay-default_popper.csv <==
workers,time,error
1,231.05347631201147,18.812424377339372
2,217.6734008781612,11.901736038957377
4,204.06489708200098,12.116303977717477
6,195.92353013306857,12.152975116461553
8,181.45355203077196,7.939068057416948
10,166.4660946317017,9.586453470663475


==> data/iggp-minimal-decay-parallel_clingo.csv <==
workers,time,error
1,237.97717939242722,18.592734005430273
2,214.16430875808,18.43210093222718
4,186.22514635883272,18.456311505778338
6,195.1254334527999,15.436755545562333
8,179.50331704057754,3.940419630865204
10,178.746785601601,9.742143224730686


==> data/iggp-minimal-decay-portfolio.csv <==
workers,time,error
1,241.7777804531157,27.09434396540696
2,173.88834470957516,50.300291022310844
4,130.7289763342589,30.931934040666512
6,151.54387187957764,26.288554986339165
8,116.79360181242228,15.401690939692942
10,120.88250108510256,12.565962072097818


==> data/iggp-minimal-decay-portfolio_comm.csv <==
workers,time,error
1,255.47416774332524,16.327498972790305
2,114.92868376635015,36.8474529237096
4,57.64343332648277,18.924508639186563
6,45.48309821896255,14.913289447025395
8,33.64797544106841,10.11912328182135
10,28.608894954621793,8.49189303810109


==> data/iggp-rps-dac_comm.csv <==
workers,time,error
1,209.614303881675,23.483770289891133
2,123.43061520420015,21.379830207258518
4,40.054355546087024,4.146001011531454
6,54.71612425409258,10.279874277151851
8,64.51736355647445,11.182156819956663
10,72.90762825198472,18.000225471123617


==> data/iggp-rps-default_popper.csv <==
workers,time,error
1,208.9364398662001,14.571679156928559
2,189.68713038936258,15.883214476008
4,177.44273146241903,15.851775267513968
6,162.58455108255149,11.13642263104309
8,163.31007963232696,8.174231746718787
10,142.1881214041263,11.81301941872322


==> data/iggp-rps-parallel_clingo.csv <==
workers,time,error
1,200.41417245306076,17.274765675433283
2,173.50931780301033,21.01249778504611
4,162.03925039470195,14.798238369550141
6,164.24652752801777,11.281059078710314
8,154.4726454436779,11.982834655760547
10,157.95409314371645,8.539533653219912


==> data/iggp-rps-portfolio.csv <==
workers,time,error
1,200.49722191914915,18.783261623915354
2,191.74068995602428,11.720560756000125
4,181.06594172641636,16.42990031087832
6,194.94884576424957,7.773864052582571
8,202.21509208232163,13.71427471468564
10,210.185821807757,11.336873125943903


==> data/iggp-rps-portfolio_comm.csv <==
workers,time,error
1,221.82533506676555,23.275711406063564
2,116.19111289791763,14.074640150133735
4,65.00926017723978,4.754438289006313
6,46.98203403502703,3.79134270797024
8,40.191288048028945,2.8261044544456704
10,35.09720886386931,3.2196011282694763


==> data/sorted-dac_comm.csv <==
workers,time,error
1,261.9285690203309,48.00271044762352
2,292.84751282557846,14.712234769142679
4,223.85831705145537,96.26856477455179
6,230.10197642296552,87.54913359403663
8,298.1279637154192,4.441595214439176
10,204.66162553913892,95.76217316930752


==> data/sorted-default_popper.csv <==
workers,time,error
1,177.8352464929223,25.31904521688273
2,163.02308755517006,14.52243900455339
4,150.9189564153552,13.02965480111939
6,140.2272910889238,16.04822710744797
8,132.97009318731725,10.397091286631554
10,133.9766230199486,21.574295905617273


==> data/sorted-parallel_clingo.csv <==
workers,time,error
1,180.3131090529263,25.214582974772455
2,161.61442564949394,27.031250613630526
4,149.60645165741442,18.95275069386992
6,144.56827461645008,11.578201995806955
8,142.27258551567792,15.80719690517303
10,121.53319866023958,17.943917370456585


==> data/sorted-portfolio.csv <==
workers,time,error
1,300.0780001681298,0.04832364161724308
2,223.99040686376392,65.1199569737581
4,212.31004305407404,70.6501047171634
6,180.88413600884377,43.40203198473485
8,178.23743425197898,61.89668675137409
10,176.9452979080379,39.44741860314361


==> data/sorted-portfolio_comm.csv <==
workers,time,error
1,300.0763231474906,0.042007380821688596
2,251.5376570098102,48.82844760900408
4,160.97510348297655,74.74763632340752
6,106.9997418165207,7.256705847993031
8,107.9447482008487,17.7700148052601
10,112.34812847338617,8.287034781981609

